Fast Direct Solvers

This survey describes a class of methods known as "fast direct solvers". These algorithms address the problem of solving a system of linear equations $\boldsymbol{Ax}=\boldsymbol{b}$ arising from the discretization of either an elliptic PDE or of an associated integral equation. The matrix $\boldsymbol{A}$ will be sparse when the PDE is discretized directly, and dense when an integral equation formulation is used. In either case, industry practice for large scale problems has for decades been to use iterative solvers such as multigrid, GMRES, or conjugate gradients. A direct solver, in contrast, builds an approximation to the inverse of $\boldsymbol{A}$, or alternatively, an easily invertible factorization (e.g. LU or Cholesky). A major development in numerical analysis in the last couple of decades has been the emergence of algorithms for constructing such factorizations or performing such inversions in linear or close to linear time. Such methods must necessarily exploit that the matrix $\boldsymbol{A}^{-1}$ is "data-sparse", typically in the sense that it can be tessellated into blocks that have low numerical rank. This survey provides a unifying context to both sparse and dense fast direct solvers, introduces key concepts with a minimum of notational overhead, and provides guidance to help a user determine the best method to use for a given application.

==> code/data/helmholtz160_pot_eval.dat <==
1 1
2 0.999761895932869
3 0.987380370627271
4 0.987000790935474
5 0.981575373735623
6 0.981049913173524
7 0.979182082903893
8 0.977795923871952
9 0.95138281304796
10 0.890427449890288
11 0.812409505257448
12 0.73835329457295
13 0.669590442108527
14 0.600616438850147
15 0.534050032604473
16 0.470251266876651
17 0.406235547327411
18 0.343846676122276
19 0.282257805655035
20 0.220496078884492
21 0.160735435419997
22 0.10646905019966
23 0.063972328854311
24 0.0356010978145159
25 0.0186473280912349
26 0.0093846539389827
27 0.00458261851395857
28 0.00214699954637125
29 0.000971000146966485
30 0.000428678075754779
31 0.000183475019050591
32 7.69006718015288e-05
33 3.18411786322776e-05
34 1.28207482551205e-05
35 5.05928733356613e-06
36 1.98057492907675e-06
37 7.5684004598419e-07
38 2.84202016981266e-07
39 1.06080244706091e-07
40 3.86988751612885e-08
41 1.3914364808612e-08
42 4.98416472387964e-09
43 1.74606272211787e-09
44 6.0419315362742e-10
45 2.08545829531401e-10
46 7.04864993468963e-11
47 2.35938918504959e-11
48 7.87468904422302e-12
49 2.57660856601753e-12
50 8.37733972371855e-13
51 2.71265550497455e-13
52 8.62593570572771e-14
53 2.73452684941565e-14
54 1.06567604151036e-14
55 1.06455367559371e-14
56 1.06033369482321e-14
57 1.05955581359624e-14
58 1.05354189058205e-14
59 1.04881334641494e-14
60 1.04134208553018e-14
61 1.03007390727404e-14
62 9.69469621908833e-15
63 8.9244085942434e-15
64 8.69158759574065e-15
65 7.85665948127072e-15
66 7.0627931183425e-15
67 6.33993754825404e-15
68 5.95268466942327e-15
69 5.89954603730066e-15
70 5.86766040076918e-15
71 5.85463822624795e-15
72 5.80045424233786e-15
73 5.77085832351827e-15
74 5.74900403639357e-15
75 5.72153061216305e-15
76 5.51958063749415e-15
77 5.45729442608585e-15
78 5.40361581443248e-15
79 5.39107963451786e-15
80 5.36089087552545e-15
81 5.3199562276723e-15
82 5.30996075530866e-15
83 5.22938559063557e-15
84 5.21302800394713e-15
85 5.04582019704582e-15
86 4.98332568667405e-15
87 4.88563662034619e-15
88 4.7000963561606e-15
89 4.69031026462974e-15
90 4.46228309600561e-15
91 4.44975309789511e-15
92 4.42486620094714e-15
93 4.41469537710775e-15
94 4.36431660656544e-15
95 4.29233346747684e-15
96 4.25957941824513e-15
97 4.24010761332872e-15
98 4.20794862527558e-15
99 4.18021514708315e-15
100 4.17756170074135e-15
101 4.12125233417995e-15
102 4.11650787411399e-15
103 4.06000044004273e-15
104 4.05635774946824e-15
105 4.02473810871449e-15
106 3.95015537957434e-15
107 3.94256923423732e-15
108 3.94038249036993e-15
109 3.90666549316366e-15
110 3.89442325461764e-15
111 3.88041854409314e-15
112 3.84372502636747e-15
113 3.82780191552656e-15
114 3.80200954111262e-15
115 3.79839382928577e-15
116 3.78728705402373e-15
117 3.76493903621367e-15
118 3.75357815293907e-15
119 3.73585356839448e-15
120 3.71234316659945e-15
121 3.70292419260268e-15
122 3.68052540407778e-15
123 3.66860230442753e-15
124 3.65008620993745e-15
125 3.64343336598298e-15
126 3.63672849874937e-15
127 3.61345695243753e-15
128 3.60396028918995e-15
129 3.59798217826668e-15
130 3.58330272075904e-15
131 3.56917706661175e-15
132 3.55580466928641e-15
133 3.54445942018905e-15
134 3.53283003634617e-15
135 3.52144319479573e-15
136 3.49782614925402e-15
137 3.49555768515999e-15
138 3.48075617763755e-15
139 3.47457578089865e-15
140 3.47335182842846e-15
141 3.45273390152033e-15
142 3.44933860089053e-15
143 3.43939384413597e-15
144 3.42665395765495e-15


==> code/data/helmholtz20_pot_eval.dat <==
1 1
2 0.757960220931999
3 0.363540003360584
4 0.133039232031083
5 0.0469339085576906
6 0.0146212579886588
7 0.00423556254610788
8 0.00128539577554869
9 0.00033428202023004
10 8.21239773917404e-05
11 2.13026082881299e-05
12 4.96812084033475e-06
13 1.18607667988173e-06
14 2.78567629217384e-07
15 6.34324358828131e-08
16 1.50887027268164e-08
17 3.40516072194392e-09
18 8.13034928567189e-10
19 1.90899530726366e-10
20 4.50965222216193e-11
21 1.10338497347767e-11
22 2.68791084735026e-12
23 6.66795525913532e-13
24 1.671117234678e-13
25 4.32830459749334e-14
26 1.09823800988683e-14
27 2.88434089019749e-15
28 1.25584194921477e-15
29 8.4170120147305e-16
30 7.610094183546e-16
31 6.66194293031599e-16
32 5.95833009035541e-16
33 4.50461332224535e-16
34 4.10221119374786e-16
35 3.75118289531508e-16
36 3.66979488580579e-16
37 3.54453831604052e-16
38 3.49552362587599e-16
39 2.99759105247977e-16
40 2.85281441569475e-16
41 2.79127643836178e-16
42 2.64758110820648e-16
43 2.58354433172469e-16
44 2.56453831586153e-16
45 2.49982742743721e-16
46 2.44260757598252e-16
47 2.42620445144245e-16
48 2.31931871013976e-16
49 2.31343980217792e-16
50 2.25689697720795e-16
51 2.24765700516818e-16
52 2.19377260976352e-16
53 2.18743022123997e-16
54 2.16641865571677e-16
55 2.14580211630188e-16
56 2.10524542554731e-16
57 2.0989775583015e-16
58 2.06962305662491e-16
59 2.05864790055749e-16
60 2.02219903205878e-16
61 2.01176395337413e-16
62 1.99401852967907e-16
63 1.97515797260818e-16
64 1.97386425403416e-16
65 1.95806127931821e-16
66 1.94068097756022e-16
67 1.92768816873625e-16
68 1.9020949133119e-16
69 1.8970860815283e-16
70 1.87782739767864e-16
71 1.87626927818249e-16
72 1.85934943840716e-16
73 1.84111362026477e-16
74 1.83061431417078e-16
75 1.82443363137151e-16
76 1.80764597339504e-16
77 1.77862105542149e-16
78 1.76412739233282e-16
79 1.76133034839791e-16
80 1.75852223553589e-16
81 1.74459680450065e-16
82 1.72343875010703e-16
83 1.71414552351274e-16
84 1.70007221245469e-16
85 1.69315711152329e-16
86 1.6896118418828e-16
87 1.68342180997241e-16
88 1.67741348411591e-16
89 1.65773843856761e-16
90 1.65302986612789e-16
91 1.63940483087405e-16
92 1.63514402186632e-16
93 1.6343053301819e-16
94 1.62828617020981e-16
95 1.62433235815276e-16
96 1.61235706408002e-16
97 1.60120720803961e-16
98 1.59794076323122e-16
99 1.58960213215042e-16
100 1.58169653595156e-16
101 1.57635358279337e-16
102 1.57368052899793e-16
103 1.56131043053149e-16
104 1.55955966090291e-16
105 1.55433303929243e-16
106 1.55071248378651e-16
107 1.54368544888093e-16
108 1.53858748949305e-16
109 1.53703811989185e-16
110 1.53342643559664e-16
111 1.52906275819122e-16
112 1.52611162209231e-16
113 1.52266231191546e-16
114 1.51664233663137e-16
115 1.51106454123035e-16
116 1.50876637434112e-16
117 1.50438121937973e-16
118 1.50033341800506e-16
119 1.49719345593584e-16
120 1.49294512074462e-16
121 1.4908201318686e-16
122 1.48675761774767e-16
123 1.48484151992554e-16
124 1.48413040165939e-16
125 1.47908933684613e-16
126 1.47752733064498e-16
127 1.47360737097522e-16
128 1.47171324714066e-16
129 1.46903925654992e-16
130 1.46400961976888e-16
131 1.46218619743593e-16
132 1.45876800844167e-16
133 1.45785622536152e-16
134 1.45463756810286e-16
135 1.45254693167581e-16
136 1.449453247894e-16
137 1.44806296034132e-16
138 1.44643545048977e-16
139 1.44580460467489e-16
140 1.44308227448075e-16
141 1.44117015828834e-16
142 1.43949117450228e-16
143 1.43698519179133e-16
144 1.43540376323805e-16


==> code/data/helmholtz320_pot_eval.dat <==
1 1
2 0.999961413420208
3 0.988902766532483
4 0.988835609246614
5 0.982364222015377
6 0.982271430398313
7 0.978036889971797
8 0.977920245394477
9 0.975084549809852
10 0.974946949721976
11 0.973103436002389
12 0.972951053744053
13 0.971868334945431
14 0.971716055357275
15 0.971232279138603
16 0.971124614419425
17 0.964919113866294
18 0.940359239909653
19 0.90358659399982
20 0.864355348512333
21 0.826686349171304
22 0.78918769930992
23 0.751675539549409
24 0.71562955464384
25 0.680454735911497
26 0.645244052163361
27 0.610846741627189
28 0.577402594937882
29 0.543773240751999
30 0.511351487147702
31 0.478212554945019
32 0.44772636038388
33 0.412802416675857
34 0.385887255965637
35 0.347395574987589
36 0.323581016975228
37 0.28238489417419
38 0.25874266119124
39 0.21740083613602
40 0.190645411575292
41 0.150609101615526
42 0.119710990017891
43 0.0835907489789057
44 0.0567232860945609
45 0.0343773284354908
46 0.0205172226445511
47 0.0114208050240852
48 0.00633146901225421
49 0.00331876502741517
50 0.00174800985063036
51 0.00086187696370123
52 0.000437123282189826
53 0.000206500098700354
54 0.000101498786414309
55 4.64866829166437e-05
56 2.21215705357427e-05
57 9.87944727160141e-06
58 4.54926319777175e-06
59 1.99025910628146e-06
60 8.95933570049108e-07
61 3.79006166195616e-07
62 1.68534178957621e-07
63 6.92600431403304e-08
64 3.00181324157913e-08
65 1.22161315262904e-08
66 5.15042854261568e-09
67 2.05275438188631e-09
68 8.57585431381002e-10
69 3.3159335191122e-10
70 1.36311323607098e-10
71 5.2099727924165e-11
72 2.08975261832495e-11
73 7.88261332965543e-12
74 3.12932909153713e-12
75 1.15049689428279e-12
76 4.51393631838826e-13
77 1.6380582940729e-13
78 6.31586912165886e-14
79 2.31464648720862e-14
80 2.20863748789795e-14
81 2.19859280138829e-14
82 2.19297687101928e-14
83 2.18988652135109e-14
84 2.18174048696896e-14
85 2.17316079298369e-14
86 2.16527148725739e-14
87 2.1566510093728e-14
88 2.15525456168528e-14
89 2.14116202999024e-14
90 2.1408090608096e-14
91 2.1350589544869e-14
92 2.12096188531647e-14
93 2.11333106222786e-14
94 2.10643053673071e-14
95 2.08653190050186e-14
96 2.06029700054027e-14
97 1.98344908210691e-14
98 1.8697166331491e-14
99 1.77099162994682e-14
100 1.67319002428684e-14
101 1.61113248815173e-14
102 1.52182498726709e-14
103 1.44987465483195e-14
104 1.37342736526529e-14
105 1.32665725212073e-14
106 1.31902159733164e-14
107 1.31746652575103e-14
108 1.29991840424262e-14
109 1.29755678709985e-14
110 1.29408096710603e-14
111 1.2863298642433e-14
112 1.28267148680526e-14
113 1.27969256052666e-14
114 1.27911347264114e-14
115 1.26062210974079e-14
116 1.25856521324673e-14
117 1.25277204962973e-14
118 1.24248109842943e-14
119 1.24001191711385e-14
120 1.23412277788642e-14
121 1.22449987756982e-14
122 1.21825809899283e-14
123 1.20835618865177e-14
124 1.20499339052423e-14
125 1.19661053195905e-14
126 1.19358042675723e-14
127 1.18559727679705e-14
128 1.18021751287835e-14
129 1.18011280443692e-14
130 1.17879258942512e-14
131 1.17297957823063e-14
132 1.16866014814138e-14
133 1.16540595565274e-14
134 1.15991309178962e-14
135 1.15729889442409e-14
136 1.1470957316692e-14
137 1.14402552284038e-14
138 1.1341691999706e-14
139 1.13364825325156e-14
140 1.1276867598847e-14
141 1.1261327514896e-14
142 1.11849323724256e-14
143 1.11370534500013e-14
144 1.11209908764843e-14


==> code/data/helmholtz40_pot_eval.dat <==
1 1
2 0.981723750868552
3 0.853251170511582
4 0.598234649164936
5 0.360282654024419
6 0.19729563662917
7 0.0911437624493903
8 0.0367066945203125
9 0.0143710844551772
10 0.00527128365299456
11 0.0018014735047546
12 0.000606834952509598
13 0.000187753893009739
14 5.53538155416384e-05
15 1.67058300921058e-05
16 4.70211300953878e-06
17 1.28659794756878e-06
18 3.56704004193733e-07
19 9.32038848364019e-08
20 2.44513471614299e-08
21 6.35305422831013e-09
22 1.58588320571319e-09
23 4.04857568697369e-10
24 1.00203626622495e-10
25 2.46201698549989e-11
26 6.12201419124039e-12
27 1.47812043656086e-12
28 3.62475183801552e-13
29 8.79259099409494e-14
30 2.12873586375057e-14
31 5.19297215748666e-15
32 2.61690803192062e-15
33 2.47578630685088e-15
34 1.95700123406762e-15
35 1.38449794587216e-15
36 1.36863349941973e-15
37 1.26798175493954e-15
38 1.25694759912987e-15
39 1.20168717236624e-15
40 1.15680988442856e-15
41 1.11984213389367e-15
42 8.73523971835935e-16
43 8.69290737815619e-16
44 8.36193909220747e-16
45 7.5916355632999e-16
46 7.48908437940256e-16
47 7.33377053498514e-16
48 7.31868150097153e-16
49 7.18959072018238e-16
50 6.82952994060692e-16
51 6.52876611754781e-16
52 6.37694926145334e-16
53 6.3629367049369e-16
54 6.31016165835904e-16
55 6.22951447737903e-16
56 6.22557000412932e-16
57 6.15257158286278e-16
58 6.06633703144226e-16
59 5.99929587906547e-16
60 5.97248375364553e-16
61 5.81295136433428e-16
62 5.77315267959416e-16
63 5.6819211505476e-16
64 5.62263211829222e-16
65 5.59529378095123e-16
66 5.52349440146697e-16
67 5.47190728524601e-16
68 5.42531607080734e-16
69 5.37367323196952e-16
70 5.32996032333449e-16
71 5.27461865295856e-16
72 5.24920099063051e-16
73 5.21752429230365e-16
74 5.1813967282948e-16
75 5.125847410131e-16
76 5.07497569801147e-16
77 5.07024243085451e-16
78 5.04169902966522e-16
79 5.03880256693663e-16
80 4.97764712266797e-16
81 4.97268680189261e-16
82 4.95478029767403e-16
83 4.93221339895601e-16
84 4.90785956405242e-16
85 4.86670628584291e-16
86 4.85204992400426e-16
87 4.81766300220553e-16
88 4.80067674255993e-16
89 4.7672098253707e-16
90 4.75798115020297e-16
91 4.70619377237299e-16
92 4.69698683050037e-16
93 4.67269670513004e-16
94 4.66637644108175e-16
95 4.63387066215484e-16
96 4.62855450358818e-16
97 4.57159234707675e-16
98 4.55303214825212e-16
99 4.54920787137823e-16
100 4.53219124019696e-16
101 4.52242959166329e-16
102 4.49314829702327e-16
103 4.46619173913727e-16
104 4.45098090085372e-16
105 4.42756676917961e-16
106 4.39956429754955e-16
107 4.39593833994373e-16
108 4.39210284297762e-16
109 4.35772211318134e-16
110 4.35236780556133e-16
111 4.32664592488568e-16
112 4.32374019409078e-16
113 4.31516614381799e-16
114 4.2877708080642e-16
115 4.28420047279103e-16
116 4.27818835243116e-16
117 4.26369358603929e-16
118 4.25318316048215e-16
119 4.23537054276059e-16
120 4.21427128847877e-16
121 4.19622816252149e-16
122 4.19430479737864e-16
123 4.18688379554316e-16
124 4.17183979291398e-16
125 4.16213343255873e-16
126 4.15622497107746e-16
127 4.14655844866515e-16
128 4.14238823844962e-16
129 4.13345391597564e-16
130 4.11609749993342e-16
131 4.1071626289291e-16
132 4.0851266518631e-16
133 4.08293642457594e-16
134 4.08051394628259e-16
135 4.06961141124939e-16
136 4.06662735541095e-16
137 4.05511050164746e-16
138 4.04377705896193e-16
139 4.03910934549621e-16
140 4.02829116773024e-16
141 4.02348024963065e-16
142 4.01787198096456e-16
143 4.00502958039192e-16
144 4.00198290948717e-16


==> code/data/helmholtz80_pot_eval.dat <==
1 1
2 0.998229841931289
3 0.989111447529875
4 0.981618734781989
5 0.919393329224575
6 0.789130035629332
7 0.63992005877693
8 0.511359317028838
9 0.390498878081634
10 0.274654246795017
11 0.175476383655082
12 0.0985228880208506
13 0.0493640651533995
14 0.023224390025543
15 0.0103057131257927
16 0.00436674162175496
17 0.00180143379911918
18 0.000699823571566849
19 0.000258979743709098
20 9.51445163730532e-05
21 3.36497946369481e-05
22 1.15074083233482e-05
23 3.92126113071268e-06
24 1.28536541101561e-06
25 4.11389935692998e-07
26 1.31996276942453e-07
27 4.07527682149284e-08
28 1.23783913626319e-08
29 3.76975199536936e-09
30 1.1079559863855e-09
31 3.23433964788908e-10
32 9.41238636644989e-11
33 2.65707056466794e-11
34 7.51893272924599e-12
35 2.10340318123796e-12
36 5.75657050632102e-13
37 1.58591682169551e-13
38 4.29040258843929e-14
39 1.14865201909271e-14
40 5.2607608183524e-15
41 5.25647367075078e-15
42 5.2209627600487e-15
43 5.02350817538899e-15
44 4.49339221448327e-15
45 3.61556072362538e-15
46 3.12718299289777e-15
47 2.94491316974564e-15
48 2.81564524741451e-15
49 2.80076207098493e-15
50 2.74730547028896e-15
51 2.7065574869927e-15
52 2.58606223237506e-15
53 2.54617814117083e-15
54 2.53340699091397e-15
55 2.43540603175403e-15
56 2.35204710137677e-15
57 2.31523744502168e-15
58 2.06611666331696e-15
59 1.89904156132408e-15
60 1.88891783382344e-15
61 1.87317392358217e-15
62 1.86688768004448e-15
63 1.80406247914926e-15
64 1.73480462491118e-15
65 1.71252872073116e-15
66 1.70521176150425e-15
67 1.66714138199243e-15
68 1.65380346677318e-15
69 1.64667249291778e-15
70 1.63068427382655e-15
71 1.63025960001248e-15
72 1.61916682074597e-15
73 1.61264096540246e-15
74 1.60170422807992e-15
75 1.58349140349069e-15
76 1.58134991106809e-15
77 1.56797197210596e-15
78 1.53921966679385e-15
79 1.51998541721592e-15
80 1.49294712827032e-15
81 1.48929633911825e-15
82 1.47040957093037e-15
83 1.46588881625432e-15
84 1.45564068546929e-15
85 1.45377794186435e-15
86 1.43924456469583e-15
87 1.43336018689623e-15
88 1.42057860954289e-15
89 1.42020049547886e-15
90 1.40555331396112e-15
91 1.39886465496853e-15
92 1.39376195594527e-15
93 1.39267661033982e-15
94 1.3812821442929e-15
95 1.37932496949022e-15
96 1.36740390311149e-15
97 1.35295981687236e-15
98 1.34959676514548e-15
99 1.34609170128433e-15
100 1.33995553810146e-15
101 1.33869136178321e-15
102 1.331325692583e-15
103 1.31836531361138e-15
104 1.31299295488679e-15
105 1.30733172707918e-15
106 1.30356601573245e-15
107 1.29904306638277e-15
108 1.29578945348961e-15
109 1.28734088130139e-15
110 1.28580633743147e-15
111 1.2774906501967e-15
112 1.27119605551605e-15
113 1.27071167844646e-15
114 1.2690442940907e-15
115 1.2636472289668e-15
116 1.26292308525914e-15
117 1.25378883543209e-15
118 1.2441959069791e-15
119 1.24285356801246e-15
120 1.24146469936141e-15
121 1.24060862181604e-15
122 1.23319157676799e-15
123 1.22971699141753e-15
124 1.22353622114713e-15
125 1.22276560138588e-15
126 1.21974068863431e-15
127 1.2155765189244e-15
128 1.21480932238009e-15
129 1.20984965785757e-15
130 1.20753537599563e-15
131 1.20678657995355e-15
132 1.20319068318695e-15
133 1.19584390649142e-15
134 1.1911261170877e-15
135 1.19012872296356e-15
136 1.18797689740924e-15
137 1.18192085902748e-15
138 1.18011730323579e-15
139 1.1793713316823e-15
140 1.17611262906126e-15
141 1.17371810304771e-15
142 1.16880232101736e-15
143 1.16817393580571e-15
144 1.16412418510721e-15


==> code/data/laplace_pot_eval.dat <==
1 1
2 0.0667705652320761
3 0.0329102981705699
4 0.00116166686125976
5 0.00096304810132012
6 6.08452249019231e-05
7 4.57300926338828e-05
8 4.23016529108327e-06
9 2.70301496265899e-06
10 2.96496547097931e-07
11 1.89103421391862e-07
12 1.89289802648707e-08
13 1.80070893581251e-08
14 1.63155914664281e-09
15 1.19203751461377e-09
16 1.23673511826579e-10
17 1.09716928930621e-10
18 1.07893455375682e-11
19 8.87214179823695e-12
20 9.06938228054476e-13
21 7.86926232912201e-13
22 1.00110800744317e-13
23 4.75381461947434e-14
24 6.78372028152747e-15
25 3.54538971705361e-15
26 6.37865510646081e-16
27 4.96625832184494e-16
28 4.7486019234308e-16
29 3.56450659268606e-16
30 3.32343260228574e-16
31 2.813325853986e-16
32 1.77861517237368e-16
33 1.61140206333281e-16
34 1.35537601572767e-16
35 1.18204022866358e-16
36 9.90853839111637e-17
37 9.73368228674561e-17
38 8.33316913234455e-17
39 7.95903566664239e-17
40 7.50438235636176e-17
41 7.11888803833877e-17
42 6.8344915828597e-17
43 6.70752690276514e-17
44 6.33963748856473e-17
45 5.99394263489635e-17
46 5.72634649737953e-17
47 5.62494132890158e-17
48 5.39460346318372e-17
49 5.35710593194111e-17
50 4.96996881304753e-17
51 4.85085876048286e-17
52 4.58829034479565e-17
53 4.49011254298075e-17
54 4.42739807803915e-17
55 4.22588779354106e-17
56 4.18585930726362e-17
57 4.10452348358566e-17
58 3.95731134442625e-17
59 3.8820996107092e-17
60 3.74117775872118e-17
61 3.69678659575689e-17
62 3.56899689607619e-17
63 3.48942459261042e-17
64 3.46171863534066e-17
65 3.30643447270496e-17
66 3.20318937595001e-17
67 3.09578510113081e-17
68 3.0565629903567e-17
69 2.93405394967776e-17
70 2.87165693696883e-17
71 2.83712675707973e-17
72 2.74937637787551e-17
73 2.72246877630084e-17
74 2.66901690517849e-17
75 2.64646701093546e-17
76 2.56673602571631e-17
77 2.45262171882251e-17
78 2.37715899687833e-17
79 2.27714177162745e-17
80 2.17936468158881e-17
81 2.12815939656213e-17
82 2.09217014596468e-17
83 2.0225406217135e-17
84 1.99077209874235e-17
85 1.96327879183614e-17
86 1.90814193457028e-17
87 1.86250808955089e-17
88 1.79521058742675e-17
89 1.7583668115883e-17
90 1.69654304964944e-17
91 1.66314843623548e-17
92 1.57888320358588e-17
93 1.57212388489591e-17
94 1.5394890893443e-17
95 1.4987318139118e-17
96 1.46574583667527e-17
97 1.43138460341531e-17
98 1.42178500725152e-17
99 1.37102036146235e-17
100 1.26459178273391e-17
101 1.23344277951175e-17
102 1.22484145919216e-17
103 1.2193392532933e-17
104 1.13430941057111e-17
105 1.12872916693139e-17
106 1.05812512054192e-17
107 1.03644929476372e-17
108 1.00650848760368e-17
109 9.6120758870357e-18
110 9.34275134258614e-18
111 8.91066532449382e-18
112 8.53655328288743e-18
113 8.1168553572351e-18
114 7.99558723393191e-18
115 7.88172433180285e-18
116 7.56430187284545e-18
117 7.16979320909404e-18
118 7.09656446031567e-18
119 6.6377890478607e-18
120 6.52950581950255e-18
121 5.97152370930102e-18
122 5.77200759100707e-18
123 5.51942887467175e-18
124 5.22982265964094e-18
125 4.95514013808128e-18
126 4.67352513198847e-18
127 4.39146232575079e-18
128 4.04922899684133e-18
129 3.60390692878924e-18
130 3.50386073547549e-18
131 3.20119103363765e-18
132 2.97266343957786e-18
133 2.84906430808599e-18
134 2.52960552239251e-18
135 2.33417334107644e-18
136 1.87912150993164e-18
137 1.64059027781209e-18
138 1.54381124150375e-18
139 1.15284728814906e-18
140 1.09139876321507e-18
141 7.59422212767443e-19
142 6.02469425301284e-19
143 4.11775970217447e-19
144 2.19789032504179e-19


==> code/data/laplace_pot_eval_global.dat <==
1 1
2 0.106856192865635
3 0.106856192865635
4 0.013741687242322
5 0.00990537011329871
6 0.00198996517067335
7 0.00198996517067334
8 0.000533581209665532
9 0.000370021041495546
10 0.000103786064303619
11 0.000103786064303601
12 3.02305536188256e-05
13 2.34747398735219e-05
14 7.16610677841126e-06
15 7.16610677840411e-06
16 2.24972055125462e-06
17 1.81818000483286e-06
18 5.82687509810082e-07
19 5.82687509801301e-07
20 1.8789696504212e-07
21 1.58490164398023e-07
22 5.20500255323104e-08
23 5.20500255266543e-08
24 1.72472793184449e-08
25 1.48482145196105e-08
26 4.96740138517339e-09
27 4.96740138439318e-09
28 1.6652819243667e-09
29 1.46550264358224e-09
30 4.96013390996951e-10
31 4.96013390513591e-10
32 1.67581851753174e-10
33 1.51350820268137e-10
34 5.14196318781641e-11
35 5.1419628755869e-11
36 1.88198462011713e-11
37 1.43657586446849e-11
38 5.30230175659114e-12
39 5.30230046075004e-12
40 2.18679324609342e-12
41 1.15808427685044e-12
42 4.81586303459357e-13
43 4.81584873854743e-13
44 2.24824932208725e-13
45 1.47514421507458e-14
46 7.90346907688063e-15
47 7.89901334780291e-15
48 3.98878216037894e-15
49 2.79919920117072e-15
50 1.35393789926101e-15
51 1.3476142715617e-15
52 6.51103156035154e-16
53 2.96853820245388e-16
54 1.59260246099557e-16
55 1.56859444907301e-16
56 1.06301324044968e-16
57 9.24391054650273e-17
58 8.20541181867141e-17
59 7.74699965922252e-17
60 7.57524387897462e-17
61 7.00400948022627e-17
62 6.68424660800859e-17
63 6.59827521457181e-17
64 6.34162348497778e-17
65 6.04194523104933e-17
66 5.77600221039892e-17
67 5.62132462543544e-17
68 5.27549723094496e-17
69 5.1874776843962e-17
70 4.99694886250125e-17
71 4.71949089163507e-17
72 4.63997609584023e-17
73 4.60551577797233e-17
74 4.44911157420527e-17
75 4.42371395049831e-17
76 4.28191448145519e-17
77 4.22107053655016e-17
78 4.10301386726768e-17
79 4.01849544442539e-17
80 3.97250645384878e-17
81 3.905967197052e-17
82 3.80442305236234e-17
83 3.66733466736235e-17
84 3.63326615579168e-17
85 3.59256990995998e-17
86 3.56402356801623e-17
87 3.49164070612238e-17
88 3.45397274751078e-17
89 3.38698643774798e-17
90 3.33688672436707e-17
91 3.3190734038381e-17
92 3.27741929875818e-17
93 3.19814102640426e-17
94 3.18446821286677e-17
95 3.12712431755705e-17
96 3.10544406754453e-17
97 3.06783683517356e-17
98 3.05546456242401e-17
99 3.02395196669214e-17
100 2.96560033816579e-17
101 2.89744220138159e-17
102 2.83937704258223e-17
103 2.80433310621251e-17
104 2.78909459031031e-17
105 2.76506573634935e-17
106 2.71434030796733e-17
107 2.6742638230834e-17
108 2.66801125239374e-17
109 2.60766179418804e-17
110 2.57605137002008e-17
111 2.51288938840928e-17
112 2.50046476899358e-17
113 2.46904192044777e-17
114 2.43223815421912e-17
115 2.41092770586435e-17
116 2.38378495686784e-17
117 2.36113293948491e-17
118 2.33795540259912e-17
119 2.30183406584632e-17
120 2.27227154861205e-17
121 2.22718555157324e-17
122 2.1997628852899e-17
123 2.17759078003137e-17
124 2.11700073389206e-17
125 2.09008632264252e-17
126 2.03621750632572e-17
127 1.94951408352718e-17
128 1.92973742168718e-17
129 1.86599799662344e-17
130 1.82398595801062e-17
131 1.79175560467319e-17
132 1.77033574765698e-17
133 1.68830490594166e-17
134 1.68422015773837e-17
135 1.67809954805308e-17
136 1.63642593123434e-17
137 1.55254904474268e-17
138 1.50941728563484e-17
139 1.06765844569968e-17
140 9.66551717208882e-18
141 9.29746002141325e-18
142 8.91028363605528e-18
143 7.94574841645134e-18
144 7.88311885698119e-18


==> code/data/sources.dat <==
-0.49078031712336 -0.49078031712336
-0.49078031712336 -0.452058628185237
-0.49078031712336 -0.384951337097152
-0.49078031712336 -0.293658977143309
-0.49078031712336 -0.18391574949909
-0.49078031712336 -0.0626167042557345
-0.49078031712336 0.0626167042557345
-0.49078031712336 0.18391574949909
-0.49078031712336 0.293658977143309
-0.49078031712336 0.384951337097152
-0.49078031712336 0.452058628185237
-0.49078031712336 0.49078031712336
-0.452058628185237 -0.49078031712336
-0.452058628185237 -0.452058628185237
-0.452058628185237 -0.384951337097152
-0.452058628185237 -0.293658977143309
-0.452058628185237 -0.18391574949909
-0.452058628185237 -0.0626167042557345
-0.452058628185237 0.0626167042557345
-0.452058628185237 0.18391574949909
-0.452058628185237 0.293658977143309
-0.452058628185237 0.384951337097152
-0.452058628185237 0.452058628185237
-0.452058628185237 0.49078031712336
-0.384951337097152 -0.49078031712336
-0.384951337097152 -0.452058628185237
-0.384951337097152 -0.384951337097152
-0.384951337097152 -0.293658977143309
-0.384951337097152 -0.18391574949909
-0.384951337097152 -0.0626167042557345
-0.384951337097152 0.0626167042557345
-0.384951337097152 0.18391574949909
-0.384951337097152 0.293658977143309
-0.384951337097152 0.384951337097152
-0.384951337097152 0.452058628185237
-0.384951337097152 0.49078031712336
-0.293658977143309 -0.49078031712336
-0.293658977143309 -0.452058628185237
-0.293658977143309 -0.384951337097152
-0.293658977143309 -0.293658977143309
-0.293658977143309 -0.18391574949909
-0.293658977143309 -0.0626167042557345
-0.293658977143309 0.0626167042557345
-0.293658977143309 0.18391574949909
-0.293658977143309 0.293658977143309
-0.293658977143309 0.384951337097152
-0.293658977143309 0.452058628185237
-0.293658977143309 0.49078031712336
-0.18391574949909 -0.49078031712336
-0.18391574949909 -0.452058628185237
-0.18391574949909 -0.384951337097152
-0.18391574949909 -0.293658977143309
-0.18391574949909 -0.18391574949909
-0.18391574949909 -0.0626167042557345
-0.18391574949909 0.0626167042557345
-0.18391574949909 0.18391574949909
-0.18391574949909 0.293658977143309
-0.18391574949909 0.384951337097152
-0.18391574949909 0.452058628185237
-0.18391574949909 0.49078031712336
-0.0626167042557345 -0.49078031712336
-0.0626167042557345 -0.452058628185237
-0.0626167042557345 -0.384951337097152
-0.0626167042557345 -0.293658977143309
-0.0626167042557345 -0.18391574949909
-0.0626167042557345 -0.0626167042557345
-0.0626167042557345 0.0626167042557345
-0.0626167042557345 0.18391574949909
-0.0626167042557345 0.293658977143309
-0.0626167042557345 0.384951337097152
-0.0626167042557345 0.452058628185237
-0.0626167042557345 0.49078031712336
0.0626167042557345 -0.49078031712336
0.0626167042557345 -0.452058628185237
0.0626167042557345 -0.384951337097152
0.0626167042557345 -0.293658977143309
0.0626167042557345 -0.18391574949909
0.0626167042557345 -0.0626167042557345
0.0626167042557345 0.0626167042557345
0.0626167042557345 0.18391574949909
0.0626167042557345 0.293658977143309
0.0626167042557345 0.384951337097152
0.0626167042557345 0.452058628185237
0.0626167042557345 0.49078031712336
0.18391574949909 -0.49078031712336
0.18391574949909 -0.452058628185237
0.18391574949909 -0.384951337097152
0.18391574949909 -0.293658977143309
0.18391574949909 -0.18391574949909
0.18391574949909 -0.0626167042557345
0.18391574949909 0.0626167042557345
0.18391574949909 0.18391574949909
0.18391574949909 0.293658977143309
0.18391574949909 0.384951337097152
0.18391574949909 0.452058628185237
0.18391574949909 0.49078031712336
0.293658977143309 -0.49078031712336
0.293658977143309 -0.452058628185237
0.293658977143309 -0.384951337097152
0.293658977143309 -0.293658977143309
0.293658977143309 -0.18391574949909
0.293658977143309 -0.0626167042557345
0.293658977143309 0.0626167042557345
0.293658977143309 0.18391574949909
0.293658977143309 0.293658977143309
0.293658977143309 0.384951337097152
0.293658977143309 0.452058628185237
0.293658977143309 0.49078031712336
0.384951337097152 -0.49078031712336
0.384951337097152 -0.452058628185237
0.384951337097152 -0.384951337097152
0.384951337097152 -0.293658977143309
0.384951337097152 -0.18391574949909
0.384951337097152 -0.0626167042557345
0.384951337097152 0.0626167042557345
0.384951337097152 0.18391574949909
0.384951337097152 0.293658977143309
0.384951337097152 0.384951337097152
0.384951337097152 0.452058628185237
0.384951337097152 0.49078031712336
0.452058628185237 -0.49078031712336
0.452058628185237 -0.452058628185237
0.452058628185237 -0.384951337097152
0.452058628185237 -0.293658977143309
0.452058628185237 -0.18391574949909
0.452058628185237 -0.0626167042557345
0.452058628185237 0.0626167042557345
0.452058628185237 0.18391574949909
0.452058628185237 0.293658977143309
0.452058628185237 0.384951337097152
0.452058628185237 0.452058628185237
0.452058628185237 0.49078031712336
0.49078031712336 -0.49078031712336
0.49078031712336 -0.452058628185237
0.49078031712336 -0.384951337097152
0.49078031712336 -0.293658977143309
0.49078031712336 -0.18391574949909
0.49078031712336 -0.0626167042557345
0.49078031712336 0.0626167042557345
0.49078031712336 0.18391574949909
0.49078031712336 0.293658977143309
0.49078031712336 0.384951337097152
0.49078031712336 0.452058628185237
0.49078031712336 0.49078031712336


==> code/data/targets.dat <==
1.50921968287664 -0.49078031712336
1.50921968287664 -0.452058628185237
1.50921968287664 -0.384951337097152
1.50921968287664 -0.293658977143309
1.50921968287664 -0.18391574949909
1.50921968287664 -0.0626167042557345
1.50921968287664 0.0626167042557345
1.50921968287664 0.18391574949909
1.50921968287664 0.293658977143309
1.50921968287664 0.384951337097152
1.50921968287664 0.452058628185237
1.50921968287664 0.49078031712336
1.54794137181476 -0.49078031712336
1.54794137181476 -0.452058628185237
1.54794137181476 -0.384951337097152
1.54794137181476 -0.293658977143309
1.54794137181476 -0.18391574949909
1.54794137181476 -0.0626167042557345
1.54794137181476 0.0626167042557345
1.54794137181476 0.18391574949909
1.54794137181476 0.293658977143309
1.54794137181476 0.384951337097152
1.54794137181476 0.452058628185237
1.54794137181476 0.49078031712336
1.61504866290285 -0.49078031712336
1.61504866290285 -0.452058628185237
1.61504866290285 -0.384951337097152
1.61504866290285 -0.293658977143309
1.61504866290285 -0.18391574949909
1.61504866290285 -0.0626167042557345
1.61504866290285 0.0626167042557345
1.61504866290285 0.18391574949909
1.61504866290285 0.293658977143309
1.61504866290285 0.384951337097152
1.61504866290285 0.452058628185237
1.61504866290285 0.49078031712336
1.70634102285669 -0.49078031712336
1.70634102285669 -0.452058628185237
1.70634102285669 -0.384951337097152
1.70634102285669 -0.293658977143309
1.70634102285669 -0.18391574949909
1.70634102285669 -0.0626167042557345
1.70634102285669 0.0626167042557345
1.70634102285669 0.18391574949909
1.70634102285669 0.293658977143309
1.70634102285669 0.384951337097152
1.70634102285669 0.452058628185237
1.70634102285669 0.49078031712336
1.81608425050091 -0.49078031712336
1.81608425050091 -0.452058628185237
1.81608425050091 -0.384951337097152
1.81608425050091 -0.293658977143309
1.81608425050091 -0.18391574949909
1.81608425050091 -0.0626167042557345
1.81608425050091 0.0626167042557345
1.81608425050091 0.18391574949909
1.81608425050091 0.293658977143309
1.81608425050091 0.384951337097152
1.81608425050091 0.452058628185237
1.81608425050091 0.49078031712336
1.93738329574427 -0.49078031712336
1.93738329574427 -0.452058628185237
1.93738329574427 -0.384951337097152
1.93738329574427 -0.293658977143309
1.93738329574427 -0.18391574949909
1.93738329574427 -0.0626167042557345
1.93738329574427 0.0626167042557345
1.93738329574427 0.18391574949909
1.93738329574427 0.293658977143309
1.93738329574427 0.384951337097152
1.93738329574427 0.452058628185237
1.93738329574427 0.49078031712336
2.06261670425573 -0.49078031712336
2.06261670425573 -0.452058628185237
2.06261670425573 -0.384951337097152
2.06261670425573 -0.293658977143309
2.06261670425573 -0.18391574949909
2.06261670425573 -0.0626167042557345
2.06261670425573 0.0626167042557345
2.06261670425573 0.18391574949909
2.06261670425573 0.293658977143309
2.06261670425573 0.384951337097152
2.06261670425573 0.452058628185237
2.06261670425573 0.49078031712336
2.18391574949909 -0.49078031712336
2.18391574949909 -0.452058628185237
2.18391574949909 -0.384951337097152
2.18391574949909 -0.293658977143309
2.18391574949909 -0.18391574949909
2.18391574949909 -0.0626167042557345
2.18391574949909 0.0626167042557345
2.18391574949909 0.18391574949909
2.18391574949909 0.293658977143309
2.18391574949909 0.384951337097152
2.18391574949909 0.452058628185237
2.18391574949909 0.49078031712336
2.29365897714331 -0.49078031712336
2.29365897714331 -0.452058628185237
2.29365897714331 -0.384951337097152
2.29365897714331 -0.293658977143309
2.29365897714331 -0.18391574949909
2.29365897714331 -0.0626167042557345
2.29365897714331 0.0626167042557345
2.29365897714331 0.18391574949909
2.29365897714331 0.293658977143309
2.29365897714331 0.384951337097152
2.29365897714331 0.452058628185237
2.29365897714331 0.49078031712336
2.38495133709715 -0.49078031712336
2.38495133709715 -0.452058628185237
2.38495133709715 -0.384951337097152
2.38495133709715 -0.293658977143309
2.38495133709715 -0.18391574949909
2.38495133709715 -0.0626167042557345
2.38495133709715 0.0626167042557345
2.38495133709715 0.18391574949909
2.38495133709715 0.293658977143309
2.38495133709715 0.384951337097152
2.38495133709715 0.452058628185237
2.38495133709715 0.49078031712336
2.45205862818524 -0.49078031712336
2.45205862818524 -0.452058628185237
2.45205862818524 -0.384951337097152
2.45205862818524 -0.293658977143309
2.45205862818524 -0.18391574949909
2.45205862818524 -0.0626167042557345
2.45205862818524 0.0626167042557345
2.45205862818524 0.18391574949909
2.45205862818524 0.293658977143309
2.45205862818524 0.384951337097152
2.45205862818524 0.452058628185237
2.45205862818524 0.49078031712336
2.49078031712336 -0.49078031712336
2.49078031712336 -0.452058628185237
2.49078031712336 -0.384951337097152
2.49078031712336 -0.293658977143309
2.49078031712336 -0.18391574949909
2.49078031712336 -0.0626167042557345
2.49078031712336 0.0626167042557345
2.49078031712336 0.18391574949909
2.49078031712336 0.293658977143309
2.49078031712336 0.384951337097152
2.49078031712336 0.452058628185237
2.49078031712336 0.49078031712336

